A Composite Likelihood Approach for Inference under Photometric Redshift Uncertainty

Obtaining accurately calibrated redshift distributions of photometric samples is one of the great challenges in photometric surveys like LSST, Euclid, HSC, KiDS, and DES. We present an inference methodology that combines the redshift information from the galaxy photometry with constraints from two-point functions, utilizing cross-correlations with spatially overlapping spectroscopic samples, and illustrate the approach on CosmoDC2 simulations. Our likelihood framework is designed to integrate directly into a typical large-scale structure and weak lensing analysis based on two-point functions. We discuss efficient and accurate inference techniques that allow us to scale the method to the large samples of galaxies to be expected in LSST. We consider statistical challenges like the parametrization of redshift systematics, discuss and evaluate techniques to regularize the sample redshift distributions, and investigate techniques that can help to detect and calibrate sources of systematic error using posterior predictive checks. We evaluate and forecast photometric redshift performance using data from the CosmoDC2 simulations, within which we mimic a DESI-like spectroscopic calibration sample for cross-correlations. Using a combination of spatial cross-correlations and photometry, we show that we can provide calibration of the mean of the sample redshift distribution to an accuracy of at least 0.002(1+z), consistent with the LSST-Y1 science requirements for weak lensing and large-scale structure probes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.


 and $\mathbf{D}_{\rm pos} \times \mathbf{D}_{\rm phot} := \{(\mathbf{x}_{\rm pos}, \mathbf{f}_{\rm phot}): \mathbf{x}_{\rm pos} \in  \mathcal{S}_{\rm cel}^{2}, \mathbf{f}_{\rm phot} \in \mathbb{R}_{\leq 0}^{N_{\rm filter}}\}$


Consider a Point Process $\mathbf{X}$ that describes the distribution of the galaxy positions and their (latent) redshift. Let $\mathbf{X}$ be a random subset $\mathbf{X} \subseteq \mathcal{S}_{\rm cel}^{2} \times \mathbb{R}_{\rm \leq 0}$ and consider two disjoint regions $U, V \subseteq \mathcal{S}_{\rm cel}^{2} \times \mathbb{R}_{\rm \leq 0}$. The number of elements of the point process that fall into $U$ or $V$ is the cardinality $N(U)$ and $N(V)$ of $U \cap X$.




Assuming that the one and two point densities are smooth functions of redshift, and dropping the `pos' subscript for brevity, we can write: 
\begin{equation}
        E[\sum_i \delta z N_i(U)] &= \sum_i \delta z E[N_i(U)] \iint \lambda_1(\mathbf{x}_{\rm u}) \, , d\mathbf{x}_{\rm u} \\
    E[N(U)N(V)] &= \iiiint \lambda_2(\mathbf{x}_{\rm u}, \mathbf{x}_{\rm v}) d\mathbf{x}_{\rm u} \,  d\mathbf{x}_{\rm v}  \, ,
\end{equation}



In order to extend the measured 
The goal of this paper is to extract in particular information on the parameters that describe the distribution of distance, or redshift, of the galaxy sample. In the following we will introduce some basic notation and definitions that describe important properties of this point process, needed for the following discussion. 
Consider the cartesian product of $\mathbb{S}^{2} := \{x_{\rm pos} \in \mathbb{R}: ||x_{\rm pos}|| = 1\}$ that denotes the unit sphere and $\mathbb{R}^{d_{\rm phot}}$ that denots the $d_{\rm phot}$ dimensional color-magnitude space. We associate the positional information with $\mathbb{S}^{2}$ and the photometric information with $\mathbb{R}^{d_{\rm phot}}$, i.e. $ \mathbb{J} = \mathbb{S}^{2} \times \mathbb{R}^{d_{\rm phot}}$ is 
\begin{equation}
   \mathbb{J} := \{(x_{\rm pos}, f_{\rm phot}) : x_{\rm pos} \in \mathbb{S}^{2} , \mathbf{f}_{\rm phot} \in \mathbb{R}^{\rm d_{\rm phot}}\} \, .
\end{equation}
A marked point process on $\mathbb{J}$ therefore denotes a random subset $\mathbf{X}$ of $\mathbb{J}$. 
Based on the cosmological principle we assume this point process to be isotropic and homogeneous, or stationary\footnote{The authors are aware that a stationary and homogeneous process are in general not equivalent. In the context of this work we use the terms interchangably.} which means that any $3x3$ rotation matrix and/or translation applied to the galaxy positions leaves the statististical properties of the point process invariant. The two most important quantities of the point process that we introduce is the first and second order densities. Let us denote $U, V \subseteq \mathbb{J}$ as disjoint regions and denote $N(U)$ as the cardinality of $U \cap X$, i.e. the number of elements of the marked point process that `falls' into $U$, we can define:
\begin{align}
    E\left[N(U)\right] &= \iint \lambda_{1}(x_{\rm u}, \mathbf{f}_{\rm u}) \, dx_{\rm u} \, d\mathbf{f}_{\rm u} \\
    E\left[N(U) N(V)\right] &= \iiiint  \lambda_{2}((x_{\rm u}, \mathbf{f}_{\rm u}), (x_{\rm v}, \mathbf{f}_{\rm v})) \, dx_{\rm u} \, d\mathbf{f}_{\rm u} \, dx_{\rm v} \, d\mathbf{f}_{\rm v} \, ,
\end{align}
where we used the approximate product measures for the positional and mark parts. We note that a random point field is a random variable in the sense of probability theory. The expectation $E[-]$ should be understood wrt. it's point field realizations, meaning the expected value of it's argument given an infinite amount of realizations.
We will call the $\lambda_1$ the intensity of the marked point process and $\lambda_2$ the joint two point intensity of the process. Specifially for the 
 The intensity function of an initial\footnote{Considered here at the beginning of matter domination at the onset of structure formation.} density field is drawn from a stochastic process, e.g. a Gaussian Process, that is then propagated in time in a complex, deterministic way under the influence of Gravity. Conditional on this intensity function, the galaxy field at each later time step is then given by a Poisson Process. Stationarity/Homogeneity, isotropy and ergodicity of this Cox process are implied by inflationary theory that predicts that the stochastic process of initial conditions exhibits these properties and the homogeneity and isotropy of Gravity. 

